Dense Classification and Implanting for Few-Shot Learning

Training deep neural networks from few examples is a highly challenging and key problem for many computer vision tasks. In this context, we are targeting knowledge transfer from a set with abundant data to other sets with few available examples. We propose two simple and effective solutions: (i) dense classification over feature maps, which for the first time studies local activations in the domain of few-shot learning, and (ii) implanting, that is, attaching new neurons to a previously trained network to learn new, task-specific features. On miniImageNet, we improve the prior state-of-the-art on few-shot classification, i.e., we achieve 62.5%, 79.8% and 83.8% on 5-way 1-shot, 5-shot and 10-shot settings respectively.

==> fig/eval/bimMnist.txt <==
0 0.0001
0 0.0011
0 0.0021
0 0.0031
0 0.0041
0 0.0051
0 0.0061
0 0.0071
1.7418 0.0081
1.7797 0.0091
1.794 0.0101
1.8082 0.0111
1.8187 0.0121
1.8237 0.0131
1.8299 0.0141
1.8354 0.0151
1.8389 0.0161
1.8426 0.0171
1.8458 0.0181
1.85 0.0191
1.8543 0.0201
1.8567 0.0211
1.8622 0.0221
1.8654 0.0231
1.8679 0.0241
1.8715 0.0251
1.8734 0.0261
1.8752 0.0271
1.8786 0.0281
1.8807 0.0291
1.8819 0.0301
1.8829 0.0311
1.8859 0.0321
1.8868 0.0331
1.8881 0.0341
1.8905 0.0351
1.892 0.0361
1.8935 0.0371
1.8946 0.0381
1.8955 0.0391
1.8974 0.0401
1.8987 0.0411
1.9004 0.0421
1.903 0.0431
1.9041 0.0441
1.9062 0.0451
1.9071 0.0461
1.9089 0.0471
1.9097 0.0481
1.9109 0.0491
1.9126 0.0501
1.9139 0.0511
1.9152 0.0521
1.9161 0.0531
1.917 0.0541
1.9184 0.0551
1.9193 0.0561
1.921 0.0571
1.9221 0.0581
1.9231 0.0591
1.9246 0.0601
1.9254 0.0611
1.9264 0.0621
1.9274 0.0631
1.9284 0.0641
1.9301 0.0651
1.9306 0.0661
1.9318 0.0671
1.9332 0.0681
1.9338 0.0691
1.9346 0.0701
1.9357 0.0711
1.9363 0.0721
1.9375 0.0731
1.9382 0.0741
1.9393 0.0751
1.9405 0.0761
1.9414 0.0771
1.9427 0.0781
1.9434 0.0791
1.9444 0.0801
1.945 0.0811
1.9459 0.0821
1.947 0.0831
1.9478 0.0841
1.9485 0.0851
1.9494 0.0861
1.9503 0.0871
1.9512 0.0881
1.9517 0.0891
1.9524 0.0901
1.9528 0.0911
1.9537 0.0921
1.9546 0.093
1.9553 0.094
1.956 0.095
1.9572 0.096
1.9581 0.097
1.9591 0.098
1.96 0.099
1.9607 0.1
1.9619 0.101
1.9627 0.102
1.9634 0.103
1.9638 0.104
1.9648 0.105
1.9655 0.106
1.9657 0.1069
1.9662 0.1078
1.967 0.1088
1.9676 0.1098
1.9683 0.1108
1.9692 0.1118
1.97 0.1128
1.9706 0.1138
1.9712 0.1148
1.972 0.1157
1.9726 0.1167
1.9731 0.1177
1.9738 0.1187
1.9745 0.1197
1.9749 0.1207
1.9753 0.1217
1.9759 0.1227
1.9764 0.1237
1.9772 0.1247
1.9778 0.1257
1.9781 0.1267
1.9786 0.1277
1.9792 0.1286
1.9798 0.1296
1.9805 0.1306
1.9817 0.1315
1.9823 0.1325
1.9828 0.1333
1.9838 0.1343
1.9844 0.1351
1.9851 0.1361
1.9861 0.1371
1.9866 0.1381
1.9877 0.1391
1.9882 0.14
1.9887 0.141
1.9892 0.1418
1.99 0.1428
1.9907 0.1437
1.9912 0.1447
1.9916 0.1457
1.992 0.1467
1.9928 0.1476
1.9935 0.1485
1.994 0.1495
1.9945 0.1504
1.9947 0.1514
1.995 0.1524
1.9958 0.1533
1.9967 0.1543
1.9969 0.1553
1.9975 0.1563
1.9984 0.1573
1.9988 0.1583
1.9992 0.1592
1.9999 0.1602
2.0008 0.161
2.0014 0.162
2.0017 0.163
2.0022 0.164
2.0028 0.1649
2.0035 0.1659
2.004 0.1668
2.0044 0.1678
2.0051 0.1686
2.0054 0.1694
2.0061 0.1704
2.0067 0.1714
2.0075 0.1724
2.0082 0.1734
2.0088 0.1744
2.0092 0.1754
2.0095 0.1764
2.0101 0.1773
2.0107 0.1783
2.0111 0.1793
2.0114 0.1803
2.0119 0.1813
2.0121 0.1822
2.0128 0.183
2.0132 0.1839
2.0139 0.1849
2.0144 0.1859
2.0148 0.1869
2.0152 0.1878
2.0158 0.1887
2.0165 0.1897
2.0172 0.1907
2.0177 0.1917
2.0181 0.1926
2.0186 0.1934
2.0191 0.1943
2.0195 0.1952
2.0198 0.1958
2.0205 0.1967
2.0208 0.1976
2.0213 0.1985
2.0217 0.1995
2.0227 0.2004
2.023 0.2013
2.0235 0.202
2.0241 0.2028
2.0245 0.2037
2.0248 0.2045
2.0256 0.2053
2.0262 0.2062
2.0267 0.2071
2.0274 0.208
2.0279 0.2087
2.0283 0.2096
2.0289 0.2106
2.0293 0.2114
2.0295 0.2121
2.0299 0.213
2.0306 0.2139
2.0311 0.2147
2.0317 0.2156
2.0323 0.2164
2.0328 0.2173
2.0331 0.2183
2.0334 0.2192
2.0338 0.2202
2.0342 0.221
2.0347 0.2216
2.0351 0.2223
2.0354 0.2229
2.0361 0.2237
2.0366 0.2247
2.0368 0.2256
2.0375 0.2266
2.038 0.2274
2.0386 0.2281
2.0392 0.2287
2.0395 0.2296
2.0397 0.2304
2.0401 0.2313
2.0405 0.2322
2.041 0.2331
2.0412 0.234
2.0415 0.2348
2.0419 0.2357
2.0423 0.2367
2.0426 0.2375
2.0434 0.2383
2.0437 0.239
2.0442 0.2399
2.0447 0.2405
2.0453 0.2412
2.0456 0.242
2.0461 0.2427
2.0466 0.2435
2.047 0.2444
2.0474 0.2453
2.0478 0.2463
2.0483 0.2472
2.0487 0.248
2.0492 0.2488
2.0496 0.2497
2.0499 0.2505
2.0503 0.2514
2.0507 0.2521
2.0511 0.2528
2.0517 0.2538
2.0522 0.2547
2.0525 0.2555
2.0531 0.2564
2.0534 0.2574
2.0537 0.258
2.054 0.2587
2.0544 0.2595
2.0548 0.2603
2.0552 0.2613
2.0557 0.2619
2.0561 0.2626
2.0564 0.2633
2.0567 0.2641
2.0572 0.2649
2.0574 0.2656
2.0578 0.2663
2.0581 0.267
2.0587 0.2679
2.0593 0.2685
2.0598 0.2694
2.0603 0.2703
2.061 0.2712
2.0616 0.2721
2.0623 0.2726
2.0627 0.2733
2.0633 0.2739
2.0638 0.2747
2.064 0.2754
2.0645 0.2761
2.0649 0.2767
2.0652 0.2775
2.0655 0.2782
2.0659 0.2791
2.0661 0.2797
2.0665 0.2803
2.0671 0.281
2.0678 0.2815
2.0681 0.2823
2.0686 0.2829
2.069 0.2837
2.0694 0.2845
2.0698 0.2852
2.07 0.2859
2.0706 0.2866
2.0711 0.2872
2.0715 0.2878
2.072 0.2886
2.0723 0.2889
2.0727 0.2895
2.073 0.2902
2.0733 0.2908
2.0738 0.2915
2.0742 0.2923
2.0746 0.293
2.075 0.2937
2.0754 0.2944
2.0757 0.2951
2.076 0.2957
2.0764 0.2963
2.0769 0.297
2.0772 0.2976
2.0776 0.2982
2.078 0.2988
2.0783 0.2993
2.0788 0.3
2.0792 0.3006
2.0794 0.3013
2.0798 0.3019
2.08 0.3025
2.0803 0.303
2.081 0.3036
2.0814 0.3043
2.0819 0.3049
2.0821 0.3055
2.0826 0.3059
2.083 0.3063
2.0834 0.3069
2.0837 0.3075
2.084 0.3082
2.0845 0.3086
2.0848 0.309
2.0852 0.3096
2.0857 0.3103
2.0861 0.311
2.0866 0.3116
2.087 0.3124
2.0873 0.313
2.0878 0.3136
2.0883 0.3139
2.0887 0.3144
2.0889 0.3151
2.0891 0.3157
2.0896 0.3163
2.0902 0.3167
2.0905 0.3172
2.0908 0.3175
2.091 0.3181
2.0913 0.3184
2.0918 0.319
2.0922 0.3197
2.0926 0.3203
2.0929 0.3209
2.0931 0.3212
2.0933 0.3215
2.0937 0.3216
2.0941 0.322
2.0945 0.3228
2.0949 0.3235
2.0954 0.3239
2.0957 0.3246
2.0962 0.325
2.0966 0.3255
2.0971 0.3256
2.0974 0.3262
2.0978 0.3267
2.0982 0.3273
2.0989 0.328
2.0991 0.3285
2.0994 0.329
2.0998 0.3293
2.1002 0.3296
2.1004 0.3298
2.1008 0.3302
2.1013 0.3305
2.1015 0.3307
2.1019 0.3313
2.1022 0.3317
2.1027 0.3321
2.1031 0.3325
2.1035 0.3328
2.104 0.333
2.1042 0.3334
2.1048 0.3337
2.1052 0.3341
2.1055 0.3344
2.1057 0.3345
2.1058 0.3349
2.1061 0.3353
2.1063 0.3359
2.1068 0.3362
2.1072 0.3366
2.1075 0.3371
2.1078 0.3374
2.1081 0.338
2.1086 0.3382
2.1089 0.3385
2.1093 0.3388
2.1096 0.3392
2.1098 0.34
2.1102 0.3404
2.1107 0.341
2.111 0.3413
2.1114 0.342
2.1118 0.3426
2.1123 0.3431
2.1126 0.3435
2.1129 0.3439
2.1133 0.3442
2.1135 0.3448
2.1137 0.345
2.1141 0.3452
2.1144 0.3453
2.1145 0.3457
2.1149 0.346
2.1152 0.3465
2.1156 0.3469
2.1159 0.3473
2.1162 0.3475
2.1166 0.3479
2.1171 0.3482
2.1173 0.3485
2.1176 0.3487
2.118 0.3488
2.1183 0.3491
2.1186 0.3494
2.1189 0.3495
2.1192 0.3499
2.1196 0.3502
2.12 0.3505
2.1203 0.3506
2.1205 0.3509
2.1208 0.351
2.1211 0.3512
2.1214 0.3515
2.1218 0.3517
2.1221 0.352
2.1224 0.3522
2.1227 0.3524
2.1229 0.3526
2.1232 0.353
2.1235 0.3531
2.1238 0.3533
2.124 0.3536
2.1242 0.3538
2.1245 0.3539
2.1247 0.3542
2.1252 0.3545
2.1254 0.355
2.1257 0.3552
2.1259 0.3556
2.1261 0.3557
2.1265 0.356
2.1268 0.3563
2.127 0.3566
2.1274 0.3567
2.1276 0.3568
2.1279 0.357
2.1283 0.3574
2.1285 0.3578
2.1287 0.3582
2.1289 0.3584
2.1291 0.3588
2.1294 0.359
2.1296 0.3594
2.1298 0.3596
2.1302 0.3598
2.1303 0.3599
2.1306 0.36
2.131 0.3602
2.1312 0.3605
2.1315 0.3609
2.1318 0.3612
2.1323 0.3616
2.1325 0.3618
2.1329 0.3622
2.1332 0.3622
2.1336 0.3623
2.1339 0.3626
2.1343 0.3627
2.1345 0.3627
2.1347 0.363
2.1352 0.3632
2.1357 0.3633
2.136 0.3636
2.1364 0.3638
2.1367 0.3639
2.1369 0.3642
2.1371 0.3643
2.1373 0.3644
2.1376 0.3648
2.1379 0.365
2.1381 0.3651
2.1384 0.3654
2.1386 0.3657
2.1388 0.3658
2.1391 0.3662
2.1395 0.3663
2.1397 0.3665
2.14 0.3667
2.1401 0.3668
2.1405 0.3669
2.1407 0.3669
2.1408 0.367
2.1411 0.3671
2.1415 0.3672
2.1417 0.3676
2.142 0.3679
2.1425 0.368
2.1428 0.3682
2.143 0.3683
2.1433 0.3683
2.1436 0.3684
2.1438 0.3688
2.1442 0.369
2.1446 0.3695
2.145 0.3696
2.1454 0.3699
2.1455 0.3701
2.1459 0.3703
2.1463 0.3705
2.1467 0.3705
2.1469 0.3706
2.1472 0.3707
2.1476 0.3708
2.1478 0.3709
2.148 0.371
2.1484 0.3711
2.1486 0.3714
2.1489 0.3715
2.1494 0.3717
2.1497 0.3718
2.1499 0.372
2.15 0.3721
2.1503 0.3722
2.1504 0.3723
2.1505 0.3724
2.1506 0.3726
2.151 0.3729
2.1514 0.373
2.1519 0.3732
2.1522 0.3734
2.1523 0.3735
2.1525 0.3735
2.1528 0.3738
2.1531 0.374
2.1533 0.3741
2.1535 0.3743
2.1536 0.3746
2.1538 0.3746
2.1541 0.3747
2.1545 0.3747
2.1547 0.3747
2.155 0.3749
2.1555 0.3749
2.1559 0.375
2.1561 0.375
2.1563 0.375
2.1565 0.375
2.1567 0.3752
2.1568 0.3753
2.157 0.3755
2.1574 0.3756
2.1576 0.3756
2.1578 0.3758
2.158 0.3759
2.1582 0.3761
2.1583 0.3762
2.1586 0.3763
2.1588 0.3763
2.1591 0.3764
2.1594 0.3764
2.1595 0.3765
2.1597 0.3765
2.1601 0.3766
2.1602 0.3766
2.1604 0.3768
2.1607 0.3768
2.1608 0.3769
2.1611 0.3771
2.1612 0.3773
2.1614 0.3775
2.1616 0.3775
2.1619 0.3778
2.1622 0.378
2.1623 0.378
2.1625 0.378
2.1627 0.3781
2.1629 0.3782
2.1631 0.3782
2.1633 0.3782
2.1635 0.3783
2.1637 0.3785
2.1638 0.3787
2.1642 0.3787
2.1643 0.3787
2.1645 0.3787
2.1647 0.3787
2.165 0.3787
2.1652 0.3787
2.1656 0.3787
2.1659 0.3788
2.166 0.3789
2.1662 0.3791
2.1664 0.3792
2.1665 0.3793
2.1667 0.3793
2.1669 0.3794
2.1672 0.3794
2.1674 0.3794
2.1677 0.3794
2.168 0.3794
2.1682 0.3794
2.1683 0.3795
2.1685 0.3795
2.1687 0.3795
2.1689 0.3795
2.169 0.3795
2.1692 0.3795
2.1694 0.3795
2.1697 0.3795
2.17 0.3795
2.1703 0.3795
2.1705 0.3795
2.1707 0.3795
2.1708 0.3796
2.171 0.3798
2.1713 0.3799
2.1715 0.3799
2.1717 0.3801
2.172 0.3801
2.1722 0.3801
2.1723 0.3801
2.1725 0.3801
2.1726 0.3801
2.1728 0.3801
2.1731 0.3802
2.1733 0.3802
2.1735 0.3803
2.1737 0.3805
2.1738 0.3805
2.174 0.3805
2.1744 0.3805
2.1746 0.3806
2.1748 0.3807
2.175 0.3807
2.1751 0.3807
2.1753 0.3807
2.1755 0.3808
2.1757 0.3809
2.1758 0.381
2.176 0.3813
2.1764 0.3814
2.1766 0.3814
2.1768 0.3814
2.1769 0.3815
2.1772 0.3816
2.1774 0.3816
2.1777 0.3816
2.1779 0.3816
2.1781 0.3817
2.1784 0.3817
2.1787 0.3817
2.1788 0.3817
2.1791 0.3818
2.1793 0.3818
2.1795 0.3819
2.1797 0.3819
2.1799 0.3819
2.1801 0.3819
2.1803 0.3819
2.1805 0.3819
2.1808 0.382
2.1811 0.382
2.1813 0.382
2.1817 0.382
2.1819 0.382
2.1821 0.3821
2.1824 0.3821
2.1826 0.3821
2.1827 0.3822
2.1828 0.3823
2.1831 0.3823
2.1832 0.3823
2.1835 0.3823
2.1837 0.3823
2.1841 0.3823
2.1842 0.3824
2.1844 0.3824
2.1846 0.3824
2.1848 0.3826
2.185 0.3826
2.1855 0.3826
2.1857 0.3826
2.1859 0.3826
2.1862 0.3827
2.1866 0.3827
2.1867 0.3827
2.1868 0.3828
2.187 0.3828
2.1872 0.3828
2.1874 0.3828
2.1875 0.3828
2.1878 0.3828
2.1879 0.3828
2.1881 0.3828
2.1883 0.3828
2.1885 0.3829
2.1887 0.383
2.1889 0.383
2.189 0.3831
2.1892 0.3831
2.1893 0.3831
2.1896 0.3831
2.1897 0.3831
2.1898 0.3831
2.1901 0.3831
2.1904 0.3831
2.1906 0.3831
2.1907 0.3831
2.191 0.3832
2.1912 0.3832
2.1915 0.3832
2.1918 0.3833
2.192 0.3833
2.1923 0.3834
2.1924 0.3834
2.1927 0.3834
2.1931 0.3834
2.1933 0.3835
2.1935 0.3835
2.1938 0.3835
2.1941 0.3835
2.1943 0.3835
2.1945 0.3835
2.1947 0.3835
2.1949 0.3835
2.195 0.3835
2.1954 0.3835
2.1957 0.3835
2.1958 0.3835
2.196 0.3835
2.1963 0.3835
2.1966 0.3835
2.1968 0.3836
2.197 0.3836
2.1975 0.3836
2.1977 0.3836
2.198 0.3836
2.1983 0.3836
2.1984 0.3836
2.1986 0.3836
2.1988 0.3836
2.1991 0.3836
2.1994 0.3837
2.1997 0.3837
2.1999 0.3837
2.2002 0.3838
2.2004 0.3838
2.2007 0.3839
2.2009 0.3839
2.2013 0.3839
2.2015 0.3839
2.2018 0.3839
2.202 0.3839
2.2023 0.3839
2.2024 0.3839
2.2027 0.3839
2.203 0.384
2.2032 0.384
2.2035 0.384
2.2037 0.384
2.204 0.384
2.2044 0.384
2.2047 0.384
2.2049 0.384
2.2051 0.384
2.2054 0.384
2.2056 0.3841
2.2059 0.3841
2.206 0.3841
2.2064 0.3841
2.2066 0.3841
2.2069 0.3841
2.2072 0.3841
2.2073 0.3841
2.2075 0.3841
2.2078 0.3841
2.2081 0.3841
2.2083 0.3841
2.2084 0.3841
2.2087 0.3841
2.209 0.3841
2.2094 0.3841
2.2097 0.3842
2.2099 0.3842
2.2101 0.3842
2.2104 0.3842
2.2106 0.3842
2.2109 0.3843
2.2113 0.3843
2.2115 0.3843
2.2118 0.3843
2.212 0.3843
2.2122 0.3844
2.2126 0.3844
2.2128 0.3845
2.213 0.3845
2.2131 0.3846
2.2134 0.3846
2.2138 0.3846
2.2141 0.3846
2.2146 0.3846
2.2148 0.3846
2.2152 0.3846
2.2154 0.3846
2.2156 0.3846
2.2158 0.3846
2.2162 0.3847
2.2164 0.3847
2.2166 0.3847
2.2169 0.3847
2.2173 0.3847
2.2174 0.3847
2.2177 0.3847
2.2181 0.3847
2.2185 0.3847
2.2189 0.3847
2.2192 0.3847
2.2194 0.3847
2.2196 0.3847
2.22 0.3848
2.2204 0.3848
2.2209 0.3848
2.2211 0.3848
2.2216 0.3848
2.2219 0.3848
2.2223 0.3848
2.2225 0.3848
2.2227 0.3848
2.2231 0.3848
2.2235 0.3848
2.2239 0.3848
2.2242 0.3848
2.2244 0.3848
2.2247 0.3848
2.2251 0.3848
2.2255 0.3848
2.2257 0.3848
2.2261 0.3848
2.2263 0.3848
2.2266 0.3848
2.227 0.3848
2.2274 0.3848
2.2276 0.3848
2.228 0.3848
2.2283 0.3848
2.2285 0.3848
2.2289 0.3848
2.2293 0.3849
2.2296 0.3849
2.2298 0.3849
2.2301 0.3849
2.2305 0.3849
2.2307 0.3849
2.2309 0.3849
2.2313 0.3849
2.2315 0.3849
2.232 0.3849
2.2323 0.3849
2.2325 0.3849
2.2329 0.3849
2.2331 0.3849
2.2334 0.3849
2.2335 0.3849
2.2339 0.3849
2.2343 0.3849
2.2345 0.3849
2.235 0.3849
2.2352 0.3849
2.2357 0.3849
2.236 0.3849
2.2366 0.3849
2.2371 0.3849
2.2373 0.3849
2.2379 0.3849
2.2382 0.3849
2.2385 0.3849
2.239 0.3849
2.2393 0.3849
2.2399 0.3849
2.2404 0.3849
2.2409 0.3849
2.2414 0.3849
2.2418 0.3849
2.2423 0.3849
2.2423 0.3849
2.2429 0.3849
2.2433 0.3849
2.2437 0.3849
2.2442 0.3849
2.2444 0.3849
2.2447 0.3849
2.2452 0.3849
2.2456 0.3849
2.2461 0.3849
2.2464 0.3849
2.2467 0.3849
2.2472 0.3849
2.2476 0.385
2.2479 0.385
2.2484 0.385
2.2487 0.385
2.2491 0.385
2.2497 0.385
2.2502 0.385
2.2505 0.385
2.2509 0.385
2.2516 0.385
2.2521 0.385
2.2526 0.385
2.2531 0.385
2.254 0.385
2.2549 0.385
2.2554 0.385
2.2558 0.385
2.2565 0.385
2.2568 0.385
2.2574 0.385
2.2578 0.385
2.2581 0.385
2.2586 0.385
2.2595 0.385
2.2598 0.3851
2.2603 0.3851
2.261 0.3851
2.2617 0.3851
2.2623 0.3851
2.2626 0.3851
2.2633 0.3851
2.2639 0.3851
2.2646 0.3851
2.2653 0.3851
2.2659 0.3851
2.2665 0.3851
2.2674 0.3851
2.2681 0.3851
2.2692 0.3851
2.2702 0.3851
2.2711 0.3851
2.2722 0.3851
2.2729 0.3851
2.2737 0.3851
2.2744 0.3851
2.2757 0.3851
2.2768 0.3851
2.2773 0.3851
2.2785 0.3851
2.2795 0.3851
2.2801 0.3851
2.2808 0.3851
2.2818 0.3851
2.2825 0.3851
2.2838 0.3851
2.2848 0.3851
2.2856 0.3851
2.2875 0.3851
2.2884 0.3851
2.2896 0.3851
2.291 0.3851
2.2923 0.3851
2.2931 0.3851
2.2958 0.3851
2.2975 0.3851
2.3009 0.3851
2.3032 0.3851
2.3076 0.3851
2.3114 0.3851
2.3139 0.3851
2.3166 0.3851
2.3255 0.3851


==> fig/eval/clipMnist.txt <==
0 0
0 0.0006
0 0.0016
0 0.0026
0 0.0036
0 0.0046
0 0.0056
0 0.0066
0 0.0076
0.52526 0.0086
0.56568 0.0096
0.58498 0.0106
0.61727 0.0116
0.63696 0.0126
0.66525 0.0136
0.68493 0.0146
0.69381 0.0156
0.7186 0.0166
0.74115 0.0176
0.75682 0.0186
0.77316 0.0196
0.79346 0.0206
0.81664 0.0216
0.82143 0.0226
0.83801 0.0236
0.85373 0.0246
0.86307 0.0256
0.87666 0.0266
0.88854 0.0276
0.90124 0.0286
0.91127 0.0296
0.91818 0.0306
0.93632 0.0316
0.94645 0.0326
0.95325 0.0336
0.95961 0.0346
0.96545 0.0356
0.97217 0.0366
0.98234 0.0376
0.99193 0.0386
0.99785 0.0396
1.0051 0.0406
1.0111 0.0416
1.0184 0.0426
1.0261 0.0436
1.0343 0.0446
1.04 0.0456
1.0483 0.0466
1.051 0.0476
1.0552 0.0486
1.0633 0.0496
1.0662 0.0506
1.0705 0.0516
1.083 0.0526
1.0894 0.0536
1.0932 0.0546
1.0988 0.0556
1.1038 0.0566
1.1089 0.0576
1.1129 0.0586
1.118 0.0596
1.1218 0.0606
1.127 0.0616
1.1312 0.0626
1.1365 0.0636
1.1419 0.0646
1.1463 0.0656
1.1525 0.0666
1.1581 0.0676
1.1637 0.0686
1.1678 0.0696
1.1756 0.0706
1.1788 0.0716
1.1824 0.0726
1.1846 0.0736
1.1884 0.0746
1.1917 0.0756
1.1942 0.0766
1.1977 0.0776
1.204 0.0786
1.209 0.0796
1.2128 0.0806
1.2183 0.0816
1.221 0.0826
1.2254 0.0836
1.2293 0.0846
1.2318 0.0856
1.2343 0.0866
1.2375 0.0876
1.2416 0.0886
1.2463 0.0896
1.2495 0.0906
1.2538 0.0916
1.2584 0.0926
1.2604 0.0936
1.2645 0.0946
1.266 0.0956
1.2692 0.0966
1.2722 0.0976
1.2758 0.0986
1.2801 0.0996
1.2837 0.1006
1.2859 0.1016
1.2891 0.1026
1.2915 0.1036
1.2941 0.1046
1.2974 0.1056
1.2997 0.1066
1.3022 0.1076
1.305 0.1086
1.3071 0.1096
1.3101 0.1106
1.3134 0.1116
1.3173 0.1126
1.3202 0.1136
1.3237 0.1146
1.3258 0.1156
1.3285 0.1166
1.3311 0.1176
1.3331 0.1186
1.335 0.1196
1.3375 0.1206
1.3395 0.1216
1.3426 0.1226
1.3445 0.1236
1.3471 0.1246
1.3503 0.1256
1.3518 0.1266
1.3542 0.1276
1.3567 0.1286
1.3585 0.1296
1.3625 0.1306
1.3643 0.1316
1.3665 0.1326
1.3689 0.1336
1.372 0.1346
1.3748 0.1356
1.3775 0.1366
1.3814 0.1376
1.3828 0.1386
1.3856 0.1396
1.3873 0.1406
1.3896 0.1416
1.392 0.1426
1.3936 0.1436
1.3962 0.1446
1.3977 0.1456
1.4003 0.1466
1.4017 0.1476
1.404 0.1486
1.4052 0.1496
1.407 0.1506
1.4091 0.1516
1.4108 0.1526
1.4128 0.1536
1.4135 0.1546
1.4147 0.1556
1.4163 0.1566
1.4177 0.1576
1.4191 0.1586
1.4209 0.1596
1.4232 0.1606
1.4248 0.1616
1.426 0.1626
1.4282 0.1636
1.4306 0.1646
1.4328 0.1656
1.4341 0.1666
1.4372 0.1676
1.4409 0.1686
1.4419 0.1696
1.4435 0.1706
1.4461 0.1716
1.4479 0.1726
1.4494 0.1736
1.4506 0.1746
1.452 0.1756
1.4537 0.1766
1.4546 0.1776
1.4564 0.1786
1.4584 0.1796
1.4593 0.1806
1.4614 0.1816
1.4642 0.1826
1.466 0.1836
1.4679 0.1846
1.4691 0.1856
1.471 0.1866
1.4726 0.1876
1.475 0.1886
1.4761 0.1896
1.4774 0.1906
1.4791 0.1916
1.481 0.1926
1.4823 0.1936
1.4843 0.1946
1.4864 0.1956
1.4881 0.1966
1.49 0.1976
1.491 0.1986
1.4926 0.1996
1.4951 0.2006
1.4967 0.2016
1.4983 0.2026
1.5006 0.2036
1.5022 0.2046
1.5033 0.2056
1.5052 0.2066
1.5067 0.2076
1.5083 0.2086
1.5098 0.2096
1.511 0.2106
1.5128 0.2116
1.5152 0.2126
1.5164 0.2136
1.5184 0.2146
1.52 0.2156
1.5216 0.2166
1.5234 0.2176
1.5255 0.2186
1.5277 0.2196
1.53 0.2206
1.5314 0.2216
1.5337 0.2226
1.5349 0.2236
1.5375 0.2246
1.5387 0.2256
1.5397 0.2266
1.5404 0.2276
1.5422 0.2286
1.5432 0.2296
1.5443 0.2306
1.5463 0.2316
1.548 0.2326
1.5503 0.2336
1.5518 0.2346
1.553 0.2356
1.5547 0.2366
1.5566 0.2376
1.5586 0.2386
1.5612 0.2396
1.5619 0.2406
1.5636 0.2416
1.5652 0.2426
1.567 0.2436
1.5682 0.2446
1.5696 0.2456
1.5709 0.2466
1.5722 0.2476
1.5731 0.2486
1.5742 0.2496
1.5747 0.2506
1.5769 0.2516
1.5782 0.2526
1.5795 0.2536
1.5809 0.2546
1.5824 0.2556
1.584 0.2566
1.5854 0.2576
1.5872 0.2586
1.5889 0.2596
1.5897 0.2606
1.5915 0.2616
1.593 0.2626
1.5947 0.2636
1.5962 0.2646
1.5977 0.2656
1.5997 0.2666
1.6018 0.2676
1.6037 0.2686
1.6058 0.2696
1.6071 0.2706
1.6085 0.2716
1.6106 0.2726
1.6122 0.2736
1.613 0.2746
1.614 0.2756
1.6154 0.2766
1.6172 0.2776
1.6185 0.2786
1.6194 0.2796
1.6209 0.2806
1.6224 0.2816
1.6238 0.2826
1.6247 0.2836
1.626 0.2846
1.6271 0.2856
1.6278 0.2866
1.6295 0.2876
1.6305 0.2886
1.6313 0.2896
1.6327 0.2906
1.6344 0.2916
1.6362 0.2926
1.6372 0.2936
1.6381 0.2946
1.6398 0.2956
1.6411 0.2966
1.6434 0.2976
1.6455 0.2986
1.647 0.2996
1.6477 0.3006
1.649 0.3016
1.6498 0.3026
1.651 0.3036
1.6524 0.3046
1.654 0.3056
1.6553 0.3066
1.6567 0.3076
1.6575 0.3086
1.66 0.3096
1.6611 0.3106
1.6618 0.3116
1.6624 0.3126
1.6635 0.3136
1.6644 0.3146
1.6657 0.3156
1.6671 0.3166
1.668 0.3176
1.6688 0.3186
1.6693 0.3196
1.6713 0.3206
1.6718 0.3216
1.6729 0.3226
1.674 0.3236
1.6749 0.3246
1.6758 0.3256
1.677 0.3266
1.6781 0.3276
1.6789 0.3286
1.6801 0.3296
1.6812 0.3306
1.6825 0.3316
1.6834 0.3326
1.6846 0.3336
1.6862 0.3346
1.6875 0.3356
1.6883 0.3366
1.6892 0.3376
1.6904 0.3386
1.6918 0.3396
1.6939 0.3406
1.6948 0.3416
1.6964 0.3426
1.6976 0.3436
1.6992 0.3446
1.7002 0.3456
1.7028 0.3466
1.704 0.3476
1.705 0.3486
1.706 0.3496
1.7075 0.3506
1.709 0.3516
1.7103 0.3526
1.7113 0.3536
1.713 0.3546
1.7143 0.3556
1.7154 0.3566
1.7168 0.3576
1.7181 0.3586
1.7215 0.3596
1.722 0.3606
1.723 0.3616
1.7245 0.3626
1.7253 0.3636
1.7268 0.3646
1.7287 0.3656
1.7297 0.3666
1.7307 0.3676
1.732 0.3686
1.7327 0.3696
1.7341 0.3706
1.7358 0.3716
1.7369 0.3726
1.7385 0.3736
1.7404 0.3746
1.7423 0.3756
1.7434 0.3766
1.7447 0.3776
1.7454 0.3786
1.7465 0.3796
1.7479 0.3806
1.7489 0.3816
1.7496 0.3826
1.751 0.3836
1.7521 0.3846
1.7534 0.3856
1.7544 0.3866
1.7558 0.3876
1.757 0.3886
1.7582 0.3896
1.7592 0.3906
1.7606 0.3916
1.7619 0.3926
1.7627 0.3936
1.7638 0.3946
1.7653 0.3956
1.7664 0.3966
1.7675 0.3976
1.7687 0.3986
1.7699 0.3996
1.7707 0.4006
1.7723 0.4016
1.7734 0.4026
1.7749 0.4036
1.7766 0.4046
1.7781 0.4056
1.779 0.4066
1.7805 0.4076
1.7816 0.4086
1.7823 0.4096
1.7838 0.4106
1.7852 0.4116
1.7868 0.4126
1.7891 0.4136
1.7901 0.4146
1.7914 0.4156
1.7923 0.4166
1.7934 0.4176
1.7941 0.4186
1.7951 0.4196
1.7961 0.4206
1.7976 0.4216
1.7986 0.4226
1.7993 0.4236
1.8002 0.4246
1.8012 0.4256
1.8023 0.4266
1.8041 0.4276
1.8054 0.4286
1.8065 0.4296
1.8076 0.4306
1.8087 0.4316
1.8099 0.4326
1.8111 0.4336
1.8125 0.4346
1.8146 0.4356
1.8156 0.4366
1.8171 0.4376
1.8182 0.4386
1.8196 0.4396
1.8208 0.4406
1.8229 0.4416
1.8235 0.4426
1.8247 0.4436
1.8259 0.4446
1.8273 0.4456
1.8286 0.4466
1.8304 0.4476
1.8311 0.4486
1.8327 0.4496
1.8342 0.4506
1.8349 0.4516
1.8366 0.4526
1.8375 0.4536
1.8385 0.4546
1.8398 0.4556
1.8413 0.4566
1.8427 0.4576
1.8435 0.4586
1.8456 0.4596
1.8471 0.4606
1.8482 0.4616
1.8498 0.4626
1.8506 0.4636
1.852 0.4646
1.8539 0.4656
1.8554 0.4666
1.857 0.4676
1.8576 0.4686
1.8586 0.4696
1.8608 0.4706
1.8622 0.4716
1.8633 0.4726
1.8644 0.4736
1.8655 0.4746
1.8662 0.4756
1.8682 0.4766
1.8689 0.4776
1.8697 0.4786
1.8715 0.4796
1.8733 0.4806
1.8739 0.4816
1.8754 0.4826
1.8768 0.4836
1.8781 0.4846
1.8788 0.4856
1.88 0.4866
1.8811 0.4876
1.8826 0.4886
1.8835 0.4896
1.8852 0.4906
1.8867 0.4916
1.8881 0.4926
1.8894 0.4936
1.8912 0.4946
1.8918 0.4956
1.8928 0.4966
1.8942 0.4976
1.8958 0.4986
1.8967 0.4996
1.8984 0.5006
1.9003 0.5016
1.9018 0.5026
1.9035 0.5036
1.9043 0.5046
1.9053 0.5056
1.9063 0.5066
1.9079 0.5076
1.9096 0.5086
1.9111 0.5096
1.9129 0.5106
1.9142 0.5116
1.9156 0.5126
1.9169 0.5136
1.9179 0.5146
1.9198 0.5156
1.9211 0.5166
1.9218 0.5176
1.9235 0.5186
1.9244 0.5196
1.9263 0.5206
1.9279 0.5216
1.9293 0.5226
1.9309 0.5236
1.9318 0.5246
1.9332 0.5256
1.934 0.5266
1.9356 0.5276
1.9362 0.5286
1.938 0.5296
1.939 0.5306
1.94 0.5316
1.941 0.5326
1.9426 0.5336
1.9441 0.5346
1.9453 0.5356
1.9462 0.5366
1.9477 0.5376
1.9489 0.5386
1.9501 0.5396
1.951 0.5406
1.9529 0.5416
1.9542 0.5426
1.9553 0.5436
1.9568 0.5446
1.9577 0.5456
1.9589 0.5466
1.9598 0.5476
1.962 0.5486
1.964 0.5496
1.9654 0.5506
1.967 0.5516
1.9679 0.5526
1.9685 0.5536
1.9699 0.5546
1.9713 0.5556
1.9725 0.5566
1.9735 0.5576
1.9743 0.5586
1.976 0.5596
1.9769 0.5606
1.9781 0.5616
1.98 0.5626
1.9818 0.5636
1.9845 0.5646
1.9862 0.5656
1.9872 0.5666
1.9889 0.5676
1.9905 0.5686
1.9919 0.5696
1.994 0.5706
1.9954 0.5716
1.9964 0.5726
1.9975 0.5736
1.9995 0.5746
2.0009 0.5756
2.0025 0.5766
2.0046 0.5776
2.0066 0.5786
2.0078 0.5796
2.0086 0.5806
2.0098 0.5816
2.0117 0.5826
2.0127 0.5836
2.0139 0.5846
2.0145 0.5856
2.0167 0.5866
2.0182 0.5876
2.0198 0.5886
2.022 0.5896
2.0232 0.5906
2.0246 0.5916
2.0259 0.5926
2.0277 0.5936
2.029 0.5946
2.0302 0.5956
2.0316 0.5966
2.0326 0.5976
2.0341 0.5986
2.036 0.5996
2.0372 0.6006
2.0388 0.6016
2.0402 0.6026
2.0421 0.6036
2.0434 0.6046
2.0451 0.6056
2.0462 0.6066
2.0479 0.6076
2.0496 0.6086
2.0516 0.6096
2.0534 0.6106
2.0542 0.6116
2.056 0.6126
2.057 0.6136
2.0584 0.6146
2.0602 0.6156
2.0612 0.6166
2.0625 0.6176
2.0637 0.6186
2.0646 0.6196
2.066 0.6206
2.0671 0.6216
2.0689 0.6226
2.071 0.6236
2.0727 0.6246
2.0746 0.6256
2.0753 0.6266
2.0761 0.6276
2.0781 0.6286
2.0788 0.6296
2.0801 0.6306
2.0828 0.6316
2.0842 0.6326
2.0853 0.6336
2.0874 0.6346
2.0891 0.6356
2.0909 0.6366
2.0924 0.6376
2.0938 0.6386
2.0954 0.6396
2.097 0.6406
2.0989 0.6416
2.1002 0.6426
2.1022 0.6436
2.1039 0.6446
2.1062 0.6456
2.1076 0.6466
2.1094 0.6476
2.1113 0.6486
2.1132 0.6496
2.1147 0.6506
2.116 0.6516
2.1182 0.6526
2.1199 0.6536
2.1211 0.6546
2.1233 0.6556
2.1246 0.6566
2.1258 0.6576
2.127 0.6586
2.1303 0.6596
2.1316 0.6606
2.1327 0.6616
2.1347 0.6626
2.1365 0.6636
2.1376 0.6646
2.1401 0.6656
2.1413 0.6666
2.1437 0.6676
2.1455 0.6686
2.1482 0.6696
2.149 0.6706
2.1511 0.6716
2.1525 0.6726
2.1549 0.6736
2.1568 0.6746
2.1584 0.6756
2.1602 0.6766
2.162 0.6776
2.1641 0.6786
2.1656 0.6796
2.1687 0.6806
2.1707 0.6816
2.1728 0.6826
2.1742 0.6836
2.1758 0.6846
2.1771 0.6856
2.1787 0.6866
2.1804 0.6876
2.1823 0.6886
2.1844 0.6896
2.186 0.6906
2.1871 0.6916
2.189 0.6926
2.1918 0.6936
2.1935 0.6946
2.1951 0.6956
2.1967 0.6966
2.1986 0.6976
2.2007 0.6986
2.2014 0.6996
2.2034 0.7006
2.2047 0.7016
2.206 0.7026
2.2096 0.7036
2.2118 0.7046
2.213 0.7056
2.2143 0.7066
2.2173 0.7076
2.2197 0.7086
2.2217 0.7096
2.2238 0.7106
2.2261 0.7116
2.2285 0.7126
2.2304 0.7136
2.232 0.7146
2.2335 0.7156
2.2351 0.7166
2.2367 0.7176
2.2385 0.7186
2.2405 0.7196
2.2424 0.7206
2.245 0.7216
2.2461 0.7226
2.2478 0.7236
2.2482 0.7246
2.2512 0.7256
2.2539 0.7266
2.2557 0.7276
2.2584 0.7286
2.2608 0.7296
2.2634 0.7306
2.2651 0.7316
2.2676 0.7326
2.2694 0.7336
2.2718 0.7346
2.2737 0.7356
2.2767 0.7366
2.278 0.7376
2.2798 0.7386
2.2815 0.7396
2.2839 0.7406
2.2858 0.7416
2.2898 0.7426
2.2917 0.7436
2.2933 0.7446
2.2954 0.7456
2.2972 0.7466
2.2999 0.7476
2.3028 0.7486
2.3053 0.7496
2.3068 0.7506
2.3082 0.7516
2.3108 0.7526
2.3141 0.7536
2.3172 0.7546
2.3194 0.7556
2.3216 0.7566
2.3236 0.7576
2.3255 0.7586
2.327 0.7596
2.3298 0.7606
2.3316 0.7616
2.3344 0.7626
2.3376 0.7636
2.3391 0.7646
2.3407 0.7656
2.3425 0.7666
2.345 0.7676
2.3494 0.7686
2.351 0.7696
2.354 0.7706
2.3573 0.7716
2.3592 0.7726
2.3614 0.7736
2.363 0.7746
2.3643 0.7756
2.3666 0.7766
2.3686 0.7776
2.3705 0.7786
2.3718 0.7796
2.374 0.7806
2.3756 0.7816
2.3775 0.7826
2.3802 0.7836
2.3823 0.7846
2.3835 0.7856
2.3863 0.7866
2.3885 0.7876
2.3895 0.7886
2.3928 0.7896
2.3954 0.7906
2.397 0.7916
2.4001 0.7926
2.4015 0.7936
2.4044 0.7946
2.4071 0.7956
2.4092 0.7966
2.4107 0.7976
2.4131 0.7986
2.4147 0.7996
2.4189 0.8006
2.4222 0.8016
2.4248 0.8026
2.4287 0.8036
2.4318 0.8046
2.4366 0.8056
2.4398 0.8066
2.442 0.8076
2.4444 0.8086
2.4477 0.8096
2.4504 0.8106
2.4536 0.8116
2.4562 0.8126
2.4589 0.8136
2.4614 0.8146
2.463 0.8156
2.4651 0.8166
2.4679 0.8176
2.4708 0.8186
2.473 0.8196
2.4764 0.8206
2.4791 0.8216
2.4821 0.8226
2.4864 0.8236
2.489 0.8246
2.491 0.8256
2.4936 0.8266
2.4959 0.8276
2.4993 0.8286
2.5028 0.8296
2.507 0.8306
2.5104 0.8316
2.5124 0.8326
2.5162 0.8336
2.5212 0.8346
2.5276 0.8356
2.5324 0.8366
2.5377 0.8376
2.5397 0.8386
2.5438 0.8396
2.5472 0.8406
2.5496 0.8416
2.5543 0.8426
2.5584 0.8436
2.5608 0.8446
2.5635 0.8456
2.5671 0.8466
2.57 0.8476
2.5753 0.8486
2.5779 0.8496
2.5807 0.8506
2.5834 0.8516
2.5856 0.8526
2.5908 0.8536
2.5962 0.8546
2.6004 0.8556
2.6034 0.8566
2.6058 0.8576
2.6092 0.8586
2.6117 0.8596
2.6156 0.8606
2.6184 0.8616
2.6213 0.8626
2.6257 0.8636
2.6302 0.8646
2.6351 0.8656
2.6384 0.8666
2.6407 0.8676
2.6441 0.8686
2.6474 0.8696
2.6502 0.8706
2.6543 0.8716
2.6577 0.8726
2.6618 0.8736
2.6647 0.8746
2.6692 0.8756
2.6726 0.8766
2.6747 0.8776
2.6785 0.8786
2.6844 0.8796
2.6892 0.8806
2.6948 0.8816
2.6996 0.8826
2.7031 0.8836
2.7072 0.8846
2.7135 0.8856
2.7164 0.8866
2.7207 0.8876
2.7244 0.8886
2.7278 0.8896
2.7314 0.8906
2.7369 0.8916
2.7394 0.8926
2.7421 0.8936
2.7465 0.8946
2.7489 0.8956
2.7519 0.8966
2.7563 0.8976
2.7632 0.8986
2.7711 0.8996
2.7764 0.9006
2.7794 0.9016
2.782 0.9026
2.7858 0.9036
2.7891 0.9046
2.7931 0.9056
2.7982 0.9066
2.8033 0.9076
2.8117 0.9086
2.8194 0.9096
2.8238 0.9106
2.8286 0.9116
2.8336 0.9126
2.8439 0.9136
2.8481 0.9146
2.8516 0.9156
2.8595 0.9166
2.8661 0.9176
2.872 0.9186
2.8768 0.9196
2.8798 0.9206
2.8853 0.9216
2.8929 0.9226
2.8966 0.9236
2.9034 0.9246
2.9108 0.9256
2.9161 0.9266
2.9208 0.9276
2.9242 0.9286
2.9308 0.9296
2.9381 0.9306
2.9421 0.9316
2.9465 0.9326
2.9511 0.9336
2.958 0.9346
2.9664 0.9356
2.9731 0.9366
2.9803 0.9376
2.9868 0.9386
2.9912 0.9396
2.9982 0.9406
3.0042 0.9416
3.0104 0.9426
3.0172 0.9436
3.0242 0.9446
3.029 0.9456
3.035 0.9466
3.0445 0.9476
3.053 0.9486
3.0598 0.9496
3.0656 0.9506
3.0703 0.9516
3.0805 0.9526
3.088 0.9536
3.0918 0.9546
3.0967 0.9556
3.1034 0.9566
3.1081 0.9576
3.1181 0.9586
3.1272 0.9596
3.1344 0.9606
3.1407 0.9616
3.1585 0.9626
3.1715 0.9636
3.1788 0.9646
3.1869 0.9656
3.1952 0.9666
3.2081 0.9676
3.2206 0.9686
3.2314 0.9696
3.2379 0.9706
3.2492 0.9716
3.2562 0.9726
3.2708 0.9736
3.2772 0.9746
3.2862 0.9756
3.3009 0.9766
3.3127 0.9776
3.3244 0.9786
3.3369 0.9796
3.3608 0.9806
3.3793 0.9816
3.4066 0.9826
3.4261 0.9836
3.4493 0.9846
3.4648 0.9856
3.4831 0.9866
3.4899 0.9876
3.5197 0.9886
3.5554 0.9896
3.5854 0.9906
3.6256 0.9916
3.6756 0.9926
3.7148 0.9936
3.7601 0.9946
3.8111 0.9956
3.843 0.9966
3.941 0.9976
4.0759 0.9986


==> fig/eval/cwMnist.txt <==
0 0
0 0.001
0 0.002
0 0.003
0 0.004
0 0.005
0 0.006
0 0.007
0.43371 0.008
0.51992 0.009
0.56981 0.01
0.64201 0.011
0.68752 0.012
0.70989 0.013
0.74625 0.014
0.78484 0.015
0.81268 0.016
0.85421 0.017
0.8795 0.018
0.90278 0.019
0.93331 0.02
0.95047 0.021
1.0008 0.022
1.0164 0.023
1.0277 0.024
1.0394 0.025
1.0555 0.026
1.0726 0.027
1.0869 0.028
1.1185 0.029
1.1457 0.03
1.1636 0.031
1.1787 0.032
1.1908 0.033
1.2001 0.034
1.2118 0.035
1.2351 0.036
1.2453 0.037
1.2686 0.038
1.2893 0.039
1.3034 0.04
1.3145 0.041
1.329 0.042
1.3399 0.043
1.3463 0.044
1.3594 0.045
1.3685 0.046
1.3826 0.047
1.3897 0.048
1.398 0.049
1.4102 0.05
1.4285 0.051
1.4363 0.052
1.4457 0.053
1.4541 0.054
1.4624 0.055
1.4734 0.056
1.4826 0.057
1.4892 0.058
1.497 0.059
1.5032 0.06
1.5083 0.061
1.515 0.062
1.5203 0.063
1.5249 0.064
1.5305 0.065
1.538 0.066
1.5466 0.067
1.5547 0.068
1.5581 0.069
1.5641 0.07
1.5738 0.071
1.5831 0.072
1.5865 0.073
1.5942 0.074
1.5995 0.075
1.6051 0.076
1.611 0.077
1.6166 0.078
1.6221 0.079
1.6276 0.08
1.6333 0.081
1.6374 0.082
1.6409 0.083
1.6442 0.084
1.6487 0.085
1.6544 0.086
1.6591 0.087
1.6651 0.088
1.6716 0.089
1.6777 0.09
1.6834 0.091
1.6893 0.092
1.695 0.093
1.6987 0.094
1.7064 0.095
1.71 0.096
1.7171 0.097
1.7206 0.098
1.7252 0.099
1.7319 0.1
1.7353 0.101
1.7378 0.102
1.7411 0.103
1.7478 0.104
1.7524 0.105
1.7584 0.106
1.7616 0.107
1.7648 0.108
1.7689 0.109
1.7745 0.11
1.7783 0.111
1.7832 0.112
1.7875 0.113
1.7921 0.114
1.7965 0.115
1.8024 0.116
1.8069 0.117
1.8093 0.118
1.8131 0.119
1.8171 0.12
1.8213 0.121
1.8241 0.122
1.8263 0.123
1.8311 0.124
1.8352 0.125
1.8391 0.126
1.8422 0.127
1.8443 0.128
1.8476 0.129
1.8513 0.13
1.8563 0.131
1.8608 0.132
1.8648 0.133
1.867 0.134
1.8731 0.135
1.8762 0.136
1.8788 0.137
1.8826 0.138
1.8862 0.139
1.8901 0.14
1.8941 0.141
1.8961 0.142
1.9 0.143
1.9032 0.144
1.9067 0.145
1.9095 0.146
1.9118 0.147
1.9141 0.148
1.916 0.149
1.9179 0.15
1.9217 0.151
1.924 0.152
1.9251 0.153
1.9278 0.154
1.9313 0.155
1.9361 0.156
1.9378 0.157
1.9413 0.158
1.9436 0.159
1.9472 0.16
1.9501 0.161
1.9535 0.162
1.9553 0.163
1.958 0.164
1.9604 0.165
1.9649 0.166
1.9684 0.167
1.9714 0.168
1.9742 0.169
1.9771 0.17
1.979 0.171
1.9816 0.172
1.986 0.173
1.9884 0.174
1.9917 0.175
1.9941 0.176
1.9974 0.177
1.9993 0.178
2.001 0.179
2.003 0.18
2.0051 0.181
2.0063 0.182
2.0086 0.183
2.0129 0.184
2.0159 0.185
2.0179 0.186
2.0225 0.187
2.0238 0.188
2.0267 0.189
2.0292 0.19
2.0323 0.191
2.0368 0.192
2.0381 0.193
2.041 0.194
2.0435 0.195
2.0446 0.196
2.0485 0.197
2.05 0.198
2.0521 0.199
2.0534 0.2
2.0562 0.201
2.0583 0.202
2.0615 0.203
2.0636 0.204
2.0659 0.205
2.0688 0.206
2.072 0.207
2.074 0.208
2.0761 0.209
2.0789 0.21
2.0814 0.211
2.0839 0.212
2.0873 0.213
2.0898 0.214
2.0931 0.215
2.0957 0.216
2.1006 0.217
2.1032 0.218
2.1049 0.219
2.1072 0.22
2.1103 0.221
2.1128 0.222
2.1141 0.223
2.1175 0.224
2.1188 0.225
2.1208 0.226
2.1249 0.227
2.1277 0.228
2.1295 0.229
2.1328 0.23
2.1358 0.231
2.1375 0.232
2.1397 0.233
2.142 0.234
2.1439 0.235
2.1476 0.236
2.1501 0.237
2.1525 0.238
2.1559 0.239
2.1583 0.24
2.1594 0.241
2.1609 0.242
2.1625 0.243
2.1637 0.244
2.1652 0.245
2.1666 0.246
2.1678 0.247
2.1702 0.248
2.1723 0.249
2.1745 0.25
2.1762 0.251
2.1782 0.252
2.1806 0.253
2.1845 0.254
2.1855 0.255
2.1877 0.256
2.1887 0.257
2.1905 0.258
2.1923 0.259
2.1938 0.26
2.1959 0.261
2.1986 0.262
2.2 0.263
2.2019 0.264
2.2044 0.265
2.2054 0.266
2.2066 0.267
2.2091 0.268
2.2111 0.269
2.2126 0.27
2.2146 0.271
2.215 0.272
2.2175 0.273
2.2187 0.274
2.2199 0.275
2.222 0.276
2.2241 0.277
2.2269 0.278
2.2275 0.279
2.2289 0.28
2.2314 0.281
2.2328 0.282
2.2336 0.283
2.2363 0.284
2.2373 0.285
2.2394 0.286
2.242 0.287
2.244 0.288
2.2456 0.289
2.247 0.29
2.2492 0.291
2.2515 0.292
2.2524 0.293
2.2541 0.294
2.2562 0.295
2.2574 0.296
2.2589 0.297
2.2611 0.298
2.2626 0.299
2.2643 0.3
2.2658 0.301
2.2671 0.302
2.2684 0.303
2.2699 0.304
2.2715 0.305
2.2741 0.306
2.2754 0.307
2.2764 0.308
2.2779 0.309
2.2793 0.31
2.2816 0.311
2.2828 0.312
2.2836 0.313
2.2843 0.314
2.2863 0.315
2.2875 0.316
2.2884 0.317
2.2896 0.318
2.2912 0.319
2.2922 0.32
2.2941 0.321
2.2948 0.322
2.296 0.323
2.2975 0.324
2.2991 0.325
2.3021 0.326
2.3034 0.327
2.3058 0.328
2.3076 0.329
2.3099 0.33
2.3113 0.331
2.3124 0.332
2.314 0.333
2.3156 0.334
2.3167 0.335
2.3189 0.336
2.3206 0.337
2.3218 0.338
2.3241 0.339
2.3256 0.34
2.3279 0.341
2.3297 0.342
2.3305 0.343
2.3316 0.344
2.333 0.345
2.3353 0.346
2.3369 0.347
2.3381 0.348
2.3396 0.349
2.3407 0.35
2.3427 0.351
2.3433 0.352
2.3449 0.353
2.3465 0.354
2.3479 0.355
2.3491 0.356
2.3505 0.357
2.3526 0.358
2.3532 0.359
2.3547 0.36
2.3562 0.361
2.3574 0.362
2.3587 0.363
2.3598 0.364
2.361 0.365
2.3623 0.366
2.3635 0.367
2.3649 0.368
2.3664 0.369
2.3671 0.37
2.3684 0.371
2.37 0.372
2.3713 0.373
2.3731 0.374
2.3746 0.375
2.3762 0.376
2.3774 0.377
2.3792 0.378
2.3815 0.379
2.3828 0.38
2.3835 0.381
2.385 0.382
2.3863 0.383
2.3876 0.384
2.3891 0.385
2.39 0.386
2.3908 0.387
2.3922 0.388
2.3929 0.389
2.3939 0.39
2.3948 0.391
2.3959 0.392
2.3976 0.393
2.3988 0.394
2.4001 0.395
2.4014 0.396
2.4026 0.397
2.4037 0.398
2.4047 0.399
2.4059 0.4
2.408 0.401
2.4096 0.402
2.4114 0.403
2.4126 0.404
2.4139 0.405
2.4153 0.406
2.4164 0.407
2.4176 0.408
2.4189 0.409
2.4196 0.41
2.4213 0.411
2.4231 0.412
2.4248 0.413
2.4261 0.414
2.4271 0.415
2.4296 0.416
2.4307 0.417
2.4316 0.418
2.4326 0.419
2.4331 0.42
2.434 0.421
2.4347 0.422
2.4357 0.423
2.4365 0.424
2.4382 0.425
2.4397 0.426
2.4407 0.427
2.4417 0.428
2.4428 0.429
2.4436 0.43
2.4452 0.431
2.4464 0.432
2.4476 0.433
2.4485 0.434
2.4505 0.435
2.4515 0.436
2.4528 0.437
2.4538 0.438
2.4552 0.439
2.4563 0.44
2.4578 0.441
2.4593 0.442
2.4605 0.443
2.4616 0.444
2.4634 0.445
2.4643 0.446
2.4655 0.447
2.4664 0.448
2.4674 0.449
2.4681 0.45
2.4691 0.451
2.4702 0.452
2.4708 0.453
2.4725 0.454
2.4743 0.455
2.4752 0.456
2.4768 0.457
2.4781 0.458
2.4792 0.459
2.4806 0.46
2.4822 0.461
2.4832 0.462
2.4845 0.463
2.485 0.464
2.4868 0.465
2.4882 0.466
2.4892 0.467
2.4898 0.468
2.4913 0.469
2.4923 0.47
2.4938 0.471
2.4944 0.472
2.4958 0.473
2.4972 0.474
2.4987 0.475
2.4995 0.476
2.5012 0.477
2.5025 0.478
2.503 0.479
2.5042 0.48
2.5054 0.481
2.5059 0.482
2.5079 0.483
2.5092 0.484
2.5103 0.485
2.5114 0.486
2.5128 0.487
2.5138 0.488
2.5147 0.489
2.5161 0.49
2.5172 0.491
2.5183 0.492
2.5196 0.493
2.521 0.494
2.5226 0.495
2.5246 0.496
2.5255 0.497
2.5271 0.498
2.528 0.499
2.5295 0.5
2.5309 0.501
2.5318 0.502
2.533 0.503
2.534 0.504
2.5349 0.505
2.5363 0.506
2.5374 0.507
2.5387 0.508
2.5401 0.509
2.5414 0.51
2.5429 0.511
2.5437 0.512
2.545 0.513
2.5464 0.514
2.5473 0.515
2.5491 0.516
2.55 0.517
2.5513 0.518
2.5522 0.519
2.554 0.52
2.555 0.521
2.5563 0.522
2.5575 0.523
2.5583 0.524
2.5592 0.525
2.5609 0.526
2.5618 0.527
2.5628 0.528
2.5638 0.529
2.5658 0.53
2.5671 0.531
2.5682 0.532
2.5693 0.533
2.5703 0.534
2.5712 0.535
2.5721 0.536
2.5733 0.537
2.5745 0.538
2.575 0.539
2.5763 0.54
2.5775 0.541
2.5783 0.542
2.58 0.543
2.5809 0.544
2.5821 0.545
2.5834 0.546
2.5845 0.547
2.5854 0.548
2.5865 0.549
2.5875 0.55
2.5886 0.551
2.5897 0.552
2.5904 0.553
2.5916 0.554
2.5928 0.555
2.5938 0.556
2.5948 0.557
2.5959 0.558
2.5972 0.559
2.5994 0.56
2.6004 0.561
2.6013 0.562
2.602 0.563
2.6038 0.564
2.6051 0.565
2.6066 0.566
2.6078 0.567
2.609 0.568
2.61 0.569
2.6109 0.57
2.6119 0.571
2.6128 0.572
2.6135 0.573
2.6145 0.574
2.6157 0.575
2.6163 0.576
2.6185 0.577
2.6199 0.578
2.6211 0.579
2.6227 0.58
2.6239 0.581
2.6261 0.582
2.6267 0.583
2.6277 0.584
2.6293 0.585
2.63 0.586
2.6308 0.587
2.6317 0.588
2.633 0.589
2.6341 0.59
2.6355 0.591
2.637 0.592
2.6379 0.593
2.6385 0.594
2.6394 0.595
2.6399 0.596
2.641 0.597
2.6421 0.598
2.643 0.599
2.6439 0.6
2.6452 0.601
2.646 0.602
2.6478 0.603
2.6491 0.604
2.6505 0.605
2.6515 0.606
2.6524 0.607
2.6542 0.608
2.6554 0.609
2.656 0.61
2.6576 0.611
2.6597 0.612
2.6613 0.613
2.6629 0.614
2.6641 0.615
2.6653 0.616
2.6668 0.617
2.6677 0.618
2.669 0.619
2.67 0.62
2.6713 0.621
2.674 0.622
2.6748 0.623
2.6765 0.624
2.6776 0.625
2.6789 0.626
2.6802 0.627
2.6813 0.628
2.6824 0.629
2.6836 0.63
2.6853 0.631
2.6864 0.632
2.688 0.633
2.6886 0.634
2.6893 0.635
2.691 0.636
2.6922 0.637
2.6936 0.638
2.6953 0.639
2.6963 0.64
2.6978 0.641
2.6997 0.642
2.7005 0.643
2.7019 0.644
2.7034 0.645
2.7042 0.646
2.7054 0.647
2.7061 0.648
2.7072 0.649
2.7081 0.65
2.7096 0.651
2.7112 0.652
2.7125 0.653
2.7137 0.654
2.7163 0.655
2.7175 0.656
2.7185 0.657
2.7199 0.658
2.7212 0.659
2.7224 0.66
2.723 0.661
2.7244 0.662
2.7261 0.663
2.7273 0.664
2.7286 0.665
2.7298 0.666
2.7304 0.667
2.7311 0.668
2.7323 0.669
2.7341 0.67
2.7359 0.671
2.7368 0.672
2.7378 0.673
2.7391 0.674
2.7401 0.675
2.7413 0.676
2.7421 0.677
2.7443 0.678
2.7462 0.679
2.7485 0.68
2.7494 0.681
2.7504 0.682
2.7518 0.683
2.7533 0.684
2.7547 0.685
2.7565 0.686
2.7585 0.687
2.7596 0.688
2.762 0.689
2.765 0.69
2.7664 0.691
2.7677 0.692
2.7695 0.693
2.7701 0.694
2.7714 0.695
2.7731 0.696
2.7741 0.697
2.7753 0.698
2.7771 0.699
2.779 0.7
2.7801 0.701
2.7816 0.702
2.7832 0.703
2.7842 0.704
2.7854 0.705
2.7862 0.706
2.7869 0.707
2.788 0.708
2.7892 0.709
2.7901 0.71
2.7913 0.711
2.7925 0.712
2.7934 0.713
2.7946 0.714
2.7962 0.715
2.7977 0.716
2.7997 0.717
2.8012 0.718
2.8025 0.719
2.8032 0.72
2.8048 0.721
2.8064 0.722
2.808 0.723
2.8096 0.724
2.8107 0.725
2.8117 0.726
2.813 0.727
2.8143 0.728
2.8159 0.729
2.8181 0.73
2.8203 0.731
2.8213 0.732
2.8224 0.733
2.8243 0.734
2.8248 0.735
2.8263 0.736
2.8282 0.737
2.83 0.738
2.8314 0.739
2.834 0.74
2.8356 0.741
2.8366 0.742
2.8377 0.743
2.8397 0.744
2.8407 0.745
2.8426 0.746
2.8439 0.747
2.8463 0.748
2.8472 0.749
2.8497 0.75
2.8513 0.751
2.8523 0.752
2.8535 0.753
2.856 0.754
2.8572 0.755
2.8589 0.756
2.8606 0.757
2.8632 0.758
2.8651 0.759
2.8669 0.76
2.8681 0.761
2.8694 0.762
2.8709 0.763
2.8718 0.764
2.8742 0.765
2.8767 0.766
2.8801 0.767
2.8813 0.768
2.8839 0.769
2.8855 0.77
2.8883 0.771
2.8897 0.772
2.8914 0.773
2.8932 0.774
2.8941 0.775
2.8961 0.776
2.897 0.777
2.8985 0.778
2.9005 0.779
2.9035 0.78
2.9064 0.781
2.9085 0.782
2.9092 0.783
2.9114 0.784
2.9125 0.785
2.9136 0.786
2.9159 0.787
2.9168 0.788
2.9187 0.789
2.9199 0.79
2.9219 0.791
2.9237 0.792
2.9257 0.793
2.9274 0.794
2.9291 0.795
2.9314 0.796
2.9338 0.797
2.9356 0.798
2.9371 0.799
2.9382 0.8
2.9398 0.801
2.9418 0.802
2.9435 0.803
2.9448 0.804
2.9472 0.805
2.9488 0.806
2.9516 0.807
2.9529 0.808
2.9542 0.809
2.9562 0.81
2.9583 0.811
2.9594 0.812
2.9611 0.813
2.9632 0.814
2.9645 0.815
2.9665 0.816
2.97 0.817
2.9721 0.818
2.9749 0.819
2.9768 0.82
2.9785 0.821
2.9799 0.822
2.9811 0.823
2.9827 0.824
2.9849 0.825
2.9867 0.826
2.9892 0.827
2.99 0.828
2.9913 0.829
2.9935 0.83
2.9952 0.831
2.9975 0.832
3.0002 0.833
3.0023 0.834
3.004 0.835
3.0062 0.836
3.0073 0.837
3.0101 0.838
3.0123 0.839
3.0144 0.84
3.0169 0.841
3.0191 0.842
3.0198 0.843
3.0213 0.844
3.0232 0.845
3.0245 0.846
3.0265 0.847
3.028 0.848
3.0317 0.849
3.0359 0.85
3.0381 0.851
3.0402 0.852
3.0419 0.853
3.0453 0.854
3.0482 0.855
3.0496 0.856
3.0526 0.857
3.0546 0.858
3.0576 0.859
3.0599 0.86
3.062 0.861
3.0647 0.862
3.0672 0.863
3.0687 0.864
3.0701 0.865
3.073 0.866
3.0757 0.867
3.0788 0.868
3.0813 0.869
3.0843 0.87
3.0861 0.871
3.0886 0.872
3.0903 0.873
3.0932 0.874
3.0962 0.875
3.0986 0.876
3.1019 0.877
3.1049 0.878
3.1088 0.879
3.1113 0.88
3.1139 0.881
3.1157 0.882
3.1174 0.883
3.1199 0.884
3.1227 0.885
3.1291 0.886
3.1314 0.887
3.1351 0.888
3.1372 0.889
3.1413 0.89
3.1431 0.891
3.1466 0.892
3.1495 0.893
3.1517 0.894
3.1553 0.895
3.157 0.896
3.1597 0.897
3.1621 0.898
3.1649 0.899
3.1683 0.9
3.1721 0.901
3.1755 0.902
3.1805 0.903
3.1855 0.904
3.188 0.905
3.1911 0.906
3.1941 0.907
3.1978 0.908
3.2001 0.909
3.2039 0.91
3.2066 0.911
3.2107 0.912
3.2165 0.913
3.2184 0.914
3.2207 0.915
3.2226 0.916
3.2255 0.917
3.2286 0.918
3.2344 0.919
3.2418 0.92
3.2471 0.921
3.2524 0.922
3.2554 0.923
3.2583 0.924
3.2603 0.925
3.2652 0.926
3.2688 0.927
3.2722 0.928
3.2754 0.929
3.28 0.93
3.2859 0.931
3.2895 0.932
3.2936 0.933
3.2994 0.934
3.3037 0.935
3.3071 0.936
3.3121 0.937
3.315 0.938
3.3181 0.939
3.324 0.94
3.3285 0.941
3.3348 0.942
3.3406 0.943
3.3453 0.944
3.3506 0.945
3.3533 0.946
3.3589 0.947
3.3624 0.948
3.3687 0.949
3.3748 0.95
3.3803 0.951
3.384 0.952
3.3897 0.953
3.3963 0.954
3.4037 0.955
3.4123 0.956
3.4219 0.957
3.4295 0.958
3.4386 0.959
3.4422 0.96
3.4473 0.961
3.4573 0.962
3.462 0.963
3.4679 0.964
3.4729 0.965
3.4772 0.966
3.485 0.967
3.4904 0.968
3.4986 0.969
3.5053 0.97
3.5121 0.971
3.5166 0.972
3.5324 0.973
3.5386 0.974
3.5481 0.975
3.5597 0.976
3.5654 0.977
3.5772 0.978
3.5957 0.979
3.6093 0.98
3.6182 0.981
3.6258 0.982
3.6402 0.983
3.6626 0.984
3.676 0.985
3.6953 0.986
3.7021 0.987
3.7216 0.988
3.7371 0.989
3.7583 0.99
3.7743 0.991
3.7942 0.992
3.8191 0.993
3.838 0.994
3.8688 0.995
3.9256 0.996
3.9557 0.997
4.0175 0.998
4.0871 0.999


==> fig/eval/fgsmMnist.txt <==
0 0.0001
0 0.0011
0 0.0021
0 0.0031
0 0.0041
0 0.0051
0 0.0061
0 0.0071
1.9708 0.0081
2.0192 0.0091
2.039 0.0101
2.0518 0.0111
2.0671 0.0121
2.0779 0.013
2.0881 0.0139
2.0913 0.0149
2.0961 0.0159
2.102 0.0169
2.107 0.0179
2.11 0.0189
2.1137 0.0199
2.1169 0.0209
2.1204 0.0219
2.1231 0.0229
2.1254 0.0239
2.1286 0.0247
2.1313 0.0257
2.1334 0.0266
2.1382 0.0276
2.1438 0.0285
2.1456 0.0294
2.1486 0.0303
2.1509 0.0313
2.1531 0.0322
2.1541 0.0331
2.1565 0.0338
2.1587 0.0347
2.1614 0.0355
2.1636 0.0364
2.1667 0.0373
2.1696 0.0383
2.1718 0.0392
2.1744 0.0399
2.1757 0.0408
2.177 0.0417
2.1774 0.0425
2.1795 0.0435
2.1814 0.0442
2.1843 0.0449
2.1861 0.0453
2.1876 0.0462
2.1883 0.0469
2.1894 0.0475
2.192 0.0482
2.194 0.0489
2.195 0.0497
2.1974 0.0502
2.1991 0.0509
2.2 0.0517
2.2017 0.0523
2.2025 0.0533
2.2044 0.0538
2.2052 0.0543
2.2068 0.0549
2.2084 0.0556
2.21 0.0564
2.2114 0.0568
2.2124 0.0572
2.2134 0.0579
2.2139 0.0585
2.2149 0.0591
2.2158 0.0597
2.217 0.0602
2.2181 0.0608
2.2195 0.0614
2.221 0.0619
2.2218 0.0625
2.2225 0.0632
2.2235 0.0637
2.2249 0.064
2.2256 0.0642
2.2266 0.0651
2.2275 0.0655
2.228 0.0659
2.2285 0.0666
2.2294 0.0669
2.2302 0.0672
2.2312 0.0678
2.2322 0.0681
2.2335 0.0685
2.2341 0.0689
2.2348 0.0693
2.2352 0.0697
2.236 0.0702
2.2366 0.0705
2.2374 0.0707
2.2381 0.0711
2.2384 0.0712
2.2394 0.0714
2.24 0.0719
2.2409 0.0722
2.2419 0.0725
2.2427 0.0731
2.2432 0.0734
2.2439 0.0737
2.2446 0.074
2.245 0.0746
2.2458 0.0753
2.2463 0.0759
2.2472 0.0765
2.2481 0.0768
2.2488 0.0772
2.2494 0.0774
2.2498 0.0776
2.2505 0.0779
2.2509 0.0782
2.2513 0.0784
2.2518 0.0787
2.2525 0.0788
2.2533 0.0788
2.2537 0.0791
2.2543 0.0794
2.2549 0.0798
2.2555 0.0806
2.2561 0.081
2.2563 0.0815
2.2571 0.0819
2.2577 0.082
2.2583 0.0821
2.2588 0.0826
2.2592 0.083
2.2596 0.0831
2.2603 0.0834
2.2607 0.0834
2.2612 0.0837
2.2616 0.0841
2.2622 0.0845
2.2627 0.0848
2.2634 0.0851
2.2641 0.0852
2.2644 0.0852
2.265 0.0855
2.2654 0.0858
2.2663 0.0861
2.2667 0.0864
2.2671 0.0866
2.2676 0.0868
2.268 0.0869
2.2685 0.0875
2.2689 0.0878
2.2692 0.0881
2.2699 0.0884
2.2703 0.0888
2.2707 0.0892
2.2713 0.0893
2.2716 0.0894
2.2721 0.0896
2.2726 0.0899
2.2735 0.0902
2.2738 0.0905
2.2742 0.0907
2.2748 0.0912
2.2753 0.0914
2.2757 0.0917
2.2761 0.092
2.2766 0.0922
2.2771 0.0924
2.2775 0.0924
2.278 0.0927
2.2782 0.0927
2.2784 0.0927
2.2789 0.0931
2.2796 0.0935
2.2801 0.0938
2.2804 0.0941
2.2809 0.0943
2.2817 0.0945
2.2823 0.0947
2.2826 0.0951
2.283 0.0953
2.2836 0.0954
2.2839 0.096
2.2842 0.0961
2.2847 0.0963
2.2849 0.0963
2.2855 0.0963
2.2859 0.0963
2.2863 0.0967
2.2869 0.0969
2.2872 0.0973
2.2878 0.0976
2.2882 0.0977
2.2888 0.0978
2.2891 0.098
2.2894 0.0981
2.2899 0.0982
2.2902 0.0983
2.2905 0.0986
2.291 0.099
2.2914 0.0992
2.2918 0.0994
2.292 0.0996
2.2923 0.0998
2.2927 0.0999
2.2934 0.1002
2.2936 0.1004
2.2941 0.1004
2.2944 0.1007
2.2948 0.1008
2.2951 0.1009
2.2957 0.101
2.2958 0.1011
2.2959 0.1014
2.2963 0.1014
2.2965 0.1015
2.2969 0.1016
2.2973 0.1016
2.2977 0.1016
2.2978 0.1016
2.2981 0.1016
2.2986 0.1017
2.299 0.1019
2.2992 0.1022
2.2997 0.1024
2.3 0.1027
2.3003 0.103
2.3004 0.103
2.3008 0.1031
2.3013 0.1032
2.3016 0.1033
2.3018 0.1034
2.3022 0.1034
2.3024 0.1036
2.3027 0.1038
2.303 0.1038
2.3034 0.1038
2.3036 0.1039
2.304 0.1041
2.3043 0.1043
2.3044 0.1043
2.3047 0.1045
2.3049 0.1047
2.3054 0.1049
2.3056 0.1051
2.3058 0.1051
2.3061 0.1053
2.3064 0.1056
2.3066 0.1056
2.3069 0.1058
2.3074 0.1059
2.3077 0.1059
2.308 0.106
2.3082 0.1061
2.3084 0.1062
2.3087 0.1064
2.309 0.1064
2.3093 0.1067
2.3096 0.1067
2.3099 0.1067
2.31 0.107
2.3103 0.1072
2.3105 0.1074
2.3108 0.1076
2.311 0.1078
2.3113 0.108
2.3116 0.108
2.312 0.1082
2.3122 0.1083
2.3125 0.1083
2.3128 0.1086
2.313 0.1088
2.3132 0.1089
2.3134 0.109
2.3136 0.1092
2.3138 0.1092
2.314 0.1093
2.3143 0.1094
2.3145 0.1096
2.3148 0.1099
2.3151 0.11
2.3155 0.11
2.3158 0.1101
2.3161 0.1101
2.3164 0.1103
2.3166 0.1103
2.3169 0.1104
2.3173 0.1104
2.3173 0.1107
2.3177 0.1108
2.3178 0.1108
2.3181 0.111
2.3185 0.1111
2.3188 0.1111
2.3191 0.1112
2.3192 0.1112
2.3195 0.1113
2.3198 0.1115
2.3201 0.1116
2.3204 0.1118
2.3206 0.1119
2.3209 0.1121
2.3211 0.1122
2.3213 0.1124
2.3216 0.1124
2.3217 0.1124
2.3219 0.1127
2.322 0.1129
2.3222 0.1129
2.3224 0.1129
2.3226 0.113
2.3228 0.1131
2.323 0.1132
2.3233 0.1134
2.3236 0.1134
2.3238 0.1134
2.324 0.1134
2.3243 0.1135
2.3246 0.1136
2.3248 0.1138
2.3251 0.1139
2.3253 0.114
2.3255 0.1141
2.3258 0.1141
2.3259 0.1141
2.326 0.1141
2.3262 0.1142
2.3264 0.1142
2.3266 0.1142
2.3268 0.1143
2.327 0.1144
2.3272 0.1144
2.3276 0.1145
2.3279 0.1146
2.3281 0.1148
2.3283 0.1149
2.3284 0.1149
2.3286 0.115
2.3289 0.1152
2.3292 0.1153
2.3295 0.1155
2.3296 0.1155
2.3298 0.1155
2.33 0.1157
2.3301 0.1157
2.3302 0.1157
2.3303 0.1158
2.3305 0.1158
2.3308 0.1159
2.3309 0.1161
2.3311 0.1162
2.3316 0.1164
2.3318 0.1167
2.3321 0.1168
2.3322 0.1169
2.3324 0.1171
2.3324 0.1171
2.3326 0.1171
2.3328 0.1173
2.3329 0.1174
2.3332 0.1175
2.3333 0.1175
2.3335 0.1175
2.3336 0.1176
2.3338 0.1177
2.334 0.1177
2.3341 0.1177
2.3344 0.1178
2.3345 0.1178
2.3346 0.1179
2.3348 0.118
2.335 0.118
2.3353 0.1181
2.3355 0.1183
2.3356 0.1183
2.3358 0.1183
2.3361 0.1184
2.3363 0.1184
2.3366 0.1186
2.3367 0.1187
2.3368 0.1188
2.337 0.1189
2.3372 0.119
2.3373 0.1191
2.3375 0.1191
2.3377 0.1192
2.3379 0.1192
2.3381 0.1193
2.3383 0.1195
2.3385 0.1197
2.3387 0.1198
2.3388 0.1198
2.3388 0.1198
2.3389 0.1198
2.3391 0.12
2.3392 0.1201
2.3395 0.1201
2.3396 0.1201
2.3398 0.1202
2.34 0.1202
2.3403 0.1203
2.3405 0.1204
2.3406 0.1205
2.3408 0.1205
2.3409 0.1205
2.341 0.1206
2.3412 0.1207
2.3413 0.1207
2.3415 0.1208
2.3416 0.1208
2.3419 0.1209
2.342 0.121
2.3422 0.121
2.3423 0.121
2.3425 0.1211
2.3427 0.1212
2.3429 0.1213
2.3431 0.1214
2.3431 0.1214
2.3432 0.1214
2.3434 0.1214
2.3435 0.1216
2.3438 0.1216
2.344 0.1218
2.3441 0.122
2.3443 0.1221
2.3445 0.1222
2.3446 0.1224
2.3448 0.1224
2.345 0.1224
2.3452 0.1225
2.3453 0.1226
2.3455 0.1226
2.3456 0.1229
2.3458 0.1231
2.3459 0.1231
2.3461 0.1231
2.3462 0.1232
2.3464 0.1234
2.3465 0.1234
2.3466 0.1235
2.3468 0.1237
2.3471 0.1237
2.3473 0.1237
2.3475 0.1237
2.3476 0.1238
2.3478 0.1238
2.3479 0.1238
2.3481 0.124
2.3484 0.124
2.3486 0.124
2.3488 0.124
2.3491 0.124
2.3493 0.124
2.3494 0.1241
2.3496 0.1241
2.3498 0.1241
2.3499 0.1242
2.3501 0.1243
2.3502 0.1243
2.3504 0.1244
2.3506 0.1244
2.3508 0.1245
2.351 0.1245
2.3512 0.1246
2.3514 0.1246
2.3515 0.1246
2.3516 0.1246
2.3516 0.1247
2.3517 0.1248
2.3518 0.1248
2.3519 0.1249
2.3521 0.125
2.3523 0.1251
2.3525 0.1251
2.3527 0.1252
2.3529 0.1254
2.353 0.1254
2.3531 0.1255
2.3534 0.1255
2.3536 0.1256
2.3537 0.1256
2.3538 0.1256
2.3539 0.1256
2.3542 0.1256
2.3544 0.1256
2.3546 0.1256
2.3548 0.1256
2.3549 0.1256
2.3552 0.1256
2.3552 0.1258
2.3553 0.1259
2.3555 0.1259
2.3556 0.1261
2.3558 0.1261
2.3559 0.1261
2.3559 0.1261
2.356 0.1262
2.3561 0.1262
2.3563 0.1262
2.3564 0.1262
2.3566 0.1262
2.3567 0.1262
2.3568 0.1264
2.3569 0.1264
2.3571 0.1266
2.3572 0.1266
2.3574 0.1266
2.3576 0.1266
2.3577 0.1266
2.3579 0.1268
2.358 0.1268
2.358 0.1268
2.3582 0.1269
2.3584 0.1269
2.3586 0.1269
2.3587 0.1269
2.359 0.1269
2.3592 0.1269
2.3595 0.127
2.3596 0.127
2.3597 0.127
2.3599 0.1271
2.3601 0.1272
2.3601 0.1272
2.3602 0.1272
2.3604 0.1272
2.3606 0.1272
2.3608 0.1272
2.3609 0.1272
2.3611 0.1272
2.3613 0.1272
2.3614 0.1272
2.3616 0.1272
2.3618 0.1273
2.3619 0.1273
2.3621 0.1273
2.3622 0.1273
2.3622 0.1273
2.3624 0.1273
2.3625 0.1274
2.3627 0.1275
2.3629 0.1275
2.363 0.1277
2.3632 0.1277
2.3634 0.1277
2.3636 0.1277
2.3637 0.1278
2.3639 0.1278
2.3641 0.1278
2.3643 0.1278
2.3643 0.1278
2.3645 0.128
2.3647 0.128
2.3648 0.128
2.3649 0.1281
2.3652 0.1281
2.3654 0.1281
2.3655 0.1281
2.3657 0.1282
2.3658 0.1283
2.3659 0.1284
2.366 0.1284
2.3663 0.1284
2.3664 0.1285
2.3665 0.1285
2.3667 0.1285
2.3668 0.1285
2.3669 0.1287
2.367 0.1287
2.3671 0.1288
2.3673 0.1288
2.3675 0.1288
2.3677 0.1288
2.3678 0.1289
2.368 0.1289
2.3681 0.1289
2.3683 0.1289
2.3685 0.1289
2.3686 0.1289
2.3687 0.1289
2.3689 0.1289
2.3692 0.1289
2.3694 0.1289
2.3696 0.129
2.3697 0.129
2.3699 0.129
2.37 0.129
2.3702 0.129
2.3703 0.129
2.3705 0.129
2.3706 0.129
2.3707 0.129
2.3708 0.1292
2.371 0.1292
2.371 0.1292
2.3712 0.1292
2.3713 0.1292
2.3715 0.1292
2.3716 0.1292
2.3718 0.1293
2.372 0.1294
2.3722 0.1295
2.3723 0.1295
2.3724 0.1295
2.3726 0.1297
2.3727 0.1298
2.3728 0.1298
2.3729 0.1298
2.373 0.1298
2.3731 0.1298
2.3732 0.1299
2.3734 0.1299
2.3735 0.1299
2.3736 0.1299
2.3738 0.1299
2.374 0.1299
2.3743 0.1299
2.3743 0.1299
2.3745 0.13
2.3747 0.1301
2.3749 0.1301
2.3749 0.1302
2.3751 0.1302
2.3753 0.1302
2.3754 0.1302
2.3755 0.1302
2.3756 0.1302
2.3757 0.1303
2.3759 0.1303
2.376 0.1303
2.3761 0.1303
2.3763 0.1303
2.3764 0.1303
2.3766 0.1304
2.3767 0.1304
2.3768 0.1304
2.377 0.1304
2.3771 0.1304
2.3772 0.1304
2.3774 0.1304
2.3776 0.1305
2.3778 0.1305
2.3779 0.1305
2.378 0.1305
2.3782 0.1306
2.3783 0.1306
2.3784 0.1306
2.3786 0.1306
2.3788 0.1306
2.3791 0.1307
2.3791 0.1307
2.3792 0.1307
2.3795 0.1307
2.3798 0.1307
2.3799 0.1307
2.38 0.1307
2.3801 0.1307
2.3802 0.1308
2.3803 0.1308
2.3805 0.1308
2.3806 0.1308
2.3807 0.1309
2.3809 0.1309
2.3811 0.131
2.3812 0.131
2.3814 0.131
2.3815 0.131
2.3817 0.1311
2.3818 0.1311
2.3821 0.1311
2.3822 0.1311
2.3823 0.1311
2.3825 0.1311
2.3827 0.1312
2.3829 0.1312
2.383 0.1312
2.3832 0.1312
2.3833 0.1312
2.3834 0.1312
2.3835 0.1312
2.3837 0.1314
2.3838 0.1314
2.3841 0.1314
2.3842 0.1314
2.3845 0.1315
2.3847 0.1315
2.3849 0.1315
2.3849 0.1315
2.3851 0.1315
2.3853 0.1316
2.3854 0.1316
2.3855 0.1316
2.3857 0.1316
2.3859 0.1316
2.3862 0.1316
2.3864 0.1316
2.3865 0.1316
2.3868 0.1316
2.3869 0.1316
2.3871 0.1316
2.3873 0.1317
2.3875 0.1317
2.3876 0.1317
2.3877 0.1317
2.3879 0.1317
2.388 0.1317
2.3881 0.1317
2.3882 0.1317
2.3885 0.1317
2.3887 0.1317
2.3889 0.1317
2.3891 0.1317
2.3894 0.1317
2.3896 0.1317
2.3896 0.1317
2.3897 0.1317
2.3898 0.1318
2.39 0.1318
2.3902 0.1319
2.3904 0.1319
2.3905 0.1319
2.3907 0.1319
2.3909 0.1319
2.3911 0.132
2.3913 0.1321
2.3914 0.1321
2.3916 0.1321
2.3917 0.1321
2.3918 0.1321
2.3919 0.1321
2.392 0.1321
2.3921 0.1321
2.3922 0.1321
2.3924 0.1321
2.3926 0.1322
2.3927 0.1322
2.393 0.1322
2.3931 0.1322
2.3932 0.1322
2.3933 0.1322
2.3936 0.1322
2.3937 0.1323
2.3938 0.1323
2.3939 0.1323
2.3941 0.1323
2.3943 0.1323
2.3943 0.1323
2.3946 0.1323
2.3947 0.1323
2.395 0.1323
2.3952 0.1323
2.3954 0.1324
2.3956 0.1324
2.3956 0.1324
2.3958 0.1324
2.3959 0.1324
2.396 0.1325
2.3963 0.1325
2.3965 0.1325
2.3967 0.1325
2.3969 0.1325
2.3971 0.1326
2.3973 0.1327
2.3974 0.1327
2.3975 0.1327
2.3976 0.1327
2.3978 0.1327
2.398 0.1327
2.3981 0.1327
2.3983 0.1327
2.3985 0.1327
2.3987 0.1327
2.3988 0.1327
2.399 0.1327
2.3992 0.1327
2.3994 0.1327
2.3996 0.1328
2.3998 0.1328
2.4 0.1328
2.4 0.1328
2.4002 0.1328
2.4004 0.1328
2.4005 0.1328
2.4007 0.1328
2.4009 0.1328
2.4011 0.1328
2.4013 0.1328
2.4016 0.1329
2.4018 0.1329
2.402 0.1329
2.4021 0.1331
2.4023 0.1331
2.4024 0.1332
2.4026 0.1332
2.4028 0.1332
2.403 0.1332
2.4033 0.1332
2.4034 0.1332
2.4036 0.1332
2.4038 0.1332
2.4041 0.1332
2.4042 0.1332
2.4043 0.1332
2.4045 0.1332
2.4047 0.1332
2.4049 0.1332
2.4051 0.1332
2.4053 0.1332
2.4054 0.1332
2.4056 0.1332
2.4057 0.1333
2.4059 0.1333
2.4061 0.1333
2.4062 0.1333
2.4065 0.1333
2.4067 0.1333
2.4069 0.1333
2.4071 0.1333
2.4074 0.1333
2.4075 0.1334
2.4077 0.1334
2.4079 0.1334
2.4082 0.1334
2.4084 0.1334
2.4086 0.1334
2.4088 0.1334
2.4089 0.1334
2.4091 0.1334
2.4093 0.1334
2.4096 0.1334
2.4098 0.1334
2.41 0.1334
2.4103 0.1334
2.4105 0.1334
2.4107 0.1334
2.4109 0.1335
2.4111 0.1335
2.4113 0.1335
2.4114 0.1335
2.4117 0.1335
2.412 0.1335
2.4123 0.1335
2.4124 0.1335
2.4125 0.1335
2.4126 0.1335
2.4129 0.1335
2.4131 0.1335
2.4133 0.1335
2.4136 0.1335
2.414 0.1335
2.4143 0.1335
2.4145 0.1335
2.4148 0.1336
2.4151 0.1336
2.4153 0.1336
2.4156 0.1336
2.4158 0.1336
2.4161 0.1336
2.4163 0.1336
2.4166 0.1336
2.4167 0.1336
2.4169 0.1336
2.4172 0.1337
2.4173 0.1337
2.4176 0.1337
2.4178 0.1337
2.418 0.1337
2.4182 0.1337
2.4184 0.1337
2.4185 0.1337
2.4187 0.1337
2.4189 0.1337
2.4191 0.1337
2.4193 0.1337
2.4197 0.1337
2.4198 0.1337
2.4201 0.1337
2.4203 0.1337
2.4205 0.1338
2.4208 0.1338
2.4211 0.1338
2.4214 0.1338
2.4215 0.1338
2.4217 0.1338
2.4219 0.1339
2.4223 0.1339
2.4226 0.1339
2.4228 0.1339
2.423 0.1339
2.4232 0.1339
2.4235 0.1339
2.424 0.1339
2.4243 0.1339
2.4247 0.1339
2.4249 0.134
2.4252 0.134
2.4253 0.134
2.4256 0.134
2.4259 0.134
2.4262 0.134
2.4265 0.134
2.4268 0.134
2.427 0.134
2.4272 0.134
2.4277 0.134
2.4279 0.134
2.4283 0.134
2.4286 0.134
2.429 0.134
2.4291 0.134
2.4294 0.134
2.4296 0.134
2.4298 0.134
2.4302 0.1341
2.4306 0.1341
2.431 0.1341
2.4313 0.1341
2.4317 0.1341
2.4319 0.1341
2.432 0.1341
2.4325 0.1341
2.4327 0.1341
2.4331 0.1341
2.4335 0.1341
2.4337 0.1341
2.4342 0.1341
2.4346 0.1342
2.4349 0.1342
2.4352 0.1342
2.4354 0.1342
2.4358 0.1342
2.4361 0.1342
2.4362 0.1342
2.4366 0.1342
2.4368 0.1342
2.4371 0.1342
2.4375 0.1342
2.4378 0.1343
2.4381 0.1343
2.4383 0.1343
2.4387 0.1343
2.4391 0.1343
2.4394 0.1343
2.4398 0.1343
2.4402 0.1343
2.4406 0.1343
2.4407 0.1343
2.4413 0.1343
2.4417 0.1343
2.4422 0.1343
2.4428 0.1343
2.4434 0.1343
2.4442 0.1344
2.4446 0.1344
2.4449 0.1344
2.4453 0.1344
2.4456 0.1344
2.4462 0.1344
2.4465 0.1344
2.4471 0.1344
2.4476 0.1344
2.4485 0.1344
2.4489 0.1344
2.4494 0.1344
2.4496 0.1344
2.4501 0.1344
2.4512 0.1344
2.4515 0.1344
2.4524 0.1344
2.4527 0.1344
2.4531 0.1344
2.4541 0.1344
2.455 0.1344
2.4556 0.1344
2.4566 0.1344
2.4575 0.1344
2.4579 0.1344
2.4587 0.1344
2.4591 0.1344
2.4599 0.1344
2.4611 0.1344
2.4622 0.1344
2.4632 0.1344
2.4646 0.1344
2.4655 0.1344
2.4665 0.1344
2.4678 0.1344
2.4689 0.1344
2.4706 0.1344
2.4715 0.1344
2.4729 0.1344
2.4745 0.1344
2.4763 0.1344
2.479 0.1344
2.4821 0.1344
2.4855 0.1344
2.4878 0.1344
2.4908 0.1344
2.4947 0.1344
2.5017 0.1344

